Weak imposition of Signorini boundary conditions on the boundary element method

We derive and analyse a boundary element formulation for boundary conditions involving inequalities. In particular, we focus on Signorini contact conditions. The Calder\'on projector is used for the system matrix and boundary conditions are weakly imposed using a particular variational boundary operator designed using techniques from augmented Lagrangian methods. We present a complete numerical a priori error analysis and present some numerical examples to illustrate the theory.

==> img/cube/old_P1DP0_conv_at.dat <==
0.5 60.8571428571
0.353553390593 79.0
0.25 95.25
0.176776695297 129.0
0.125 158.1
0.0883883476483 241.333333333
0.0625 330.222222222
0.0441941738242 669.007194245


==> img/cube/old_P1DP0_conv_er.dat <==
0.5 13.839702809
0.353553390593 10.7172449312
0.25 7.1499505786
0.176776695297 5.29684138204
0.125 3.22912481975
0.0883883476483 2.40296590877
0.0625 1.69038101216
0.0441941738242 1.09541438648


==> img/cube/old_P1DP0_conv_it.dat <==
0.5 21
0.353553390593 23
0.25 16
0.176776695297 12
0.125 10
0.0883883476483 9
0.0625 9
0.0441941738242 139


==> img/cube/old_P1DP0_param_2_at.dat <==
0.001 3920.0
0.00316227766017 3837.88235294
0.01 1321.62745098
0.0316227766017 567.921568627
0.1 324.745098039
0.316227766017 210.745098039
1.0 129.142857143
3.16227766017 85.6363636364
10.0 54.5454545455
31.6227766017 48.9803921569
100.0 49.2941176471


==> img/cube/old_P1DP0_param_2_er.dat <==
0.001 61.8270211711
0.00316227766017 59.7299477333
0.01 54.6843819605
0.0316227766017 41.518180915
0.1 18.3810778112
0.316227766017 7.32489755085
1.0 7.25284543215
3.16227766017 7.03973803784
10.0 6.69792575259
31.6227766017 18.6165680187
100.0 6872881786.29


==> img/cube/old_P1DP0_param_2_it.dat <==
0.001 15
0.00316227766017 51
0.01 51
0.0316227766017 51
0.1 51
0.316227766017 51
1.0 28
3.16227766017 11
10.0 11
31.6227766017 51
100.0 51


==> img/cube/old_P1DP0_param_3.5_at.dat <==
0.1 2453.52941176
0.316227766017 1118.29411765
1.0 548.153846154
3.16227766017 306.538461538
10.0 191.6
31.6227766017 126.450980392
100 95.9019607843


==> img/cube/old_P1DP0_param_3.5_er.dat <==
0.1 17.7015884729
0.316227766017 3.2209800253
1.0 2.66807190433
3.16227766017 2.50486894421
10.0 2.2679966443
31.6227766017 19.4002833581
100 19.0314801613


==> img/cube/old_P1DP0_param_3.5_it.dat <==
0.1 51
0.316227766017 51
1.0 26
3.16227766017 13
10.0 20
31.6227766017 51
100 51


==> img/cube/old_P1DP0_param_5_at.dat <==
0.1 25101.0196078
0.316227766017 9533.15686275
1.0 3792.24
3.16227766017 1476.55555556
10.0 1837.0
31.6227766017 30516.5882353


==> img/cube/old_P1DP0_param_5_er.dat <==
0.1 17.4712992621
0.316227766017 1.88411493442
1.0 1.1216843723
3.16227766017 1.05870090173
10.0 0.898426493829
31.6227766017 18.9077902108


==> img/cube/old_P1DP0_param_5_it.dat <==
0.1 51
0.316227766017 51
1.0 25
3.16227766017 9
10.0 26
31.6227766017 51


==> img/cube/old_dual_conv_at.dat <==
0.5 18.2142857143
0.353553390593 28.9523809524
0.25 38.2666666667
0.176776695297 45.0
0.125 50.1428571429
0.0883883476483 54.0
0.0625 58.0
0.0441941738242 62.0


==> img/cube/old_dual_conv_er.dat <==
0.5 8.48379991079
0.353553390593 6.57604390262
0.25 4.58835262869
0.176776695297 2.65172555756
0.125 1.71480373809
0.0883883476483 0.972887848525
0.0625 0.679714477625
0.0441941738242 0.453169016514


==> img/cube/old_dual_conv_it.dat <==
0.5 28
0.353553390593 21
0.25 15
0.176776695297 10
0.125 7
0.0883883476483 7
0.0625 9
0.0441941738242 95


==> img/cube/old_dual_param_2_at.dat <==
0.001 176.0
0.00316227766017 165.5
0.01 103.725490196
0.0316227766017 96.3333333333
0.1 74.9215686275
0.316227766017 58.9803921569
1.0 52.0
3.16227766017 33.4
10.0 25.5
31.6227766017 20.9803921569
100.0 20.0


==> img/cube/old_dual_param_2_er.dat <==
0.001 59.6250939537
0.00316227766017 59.5610910204
0.01 52.6639316204
0.0316227766017 39.9260298578
0.1 16.9342513266
0.316227766017 4.3879719169
1.0 4.54487573455
3.16227766017 4.60279614396
10.0 4.59822925933
31.6227766017 10.9660643008
100.0 10.9662343546


==> img/cube/old_dual_param_2_it.dat <==
0.001 2
0.00316227766017 2
0.01 51
0.0316227766017 51
0.1 51
0.316227766017 51
1.0 26
3.16227766017 10
10.0 6
31.6227766017 51
100.0 51


==> img/cube/old_dual_param_3.5_at.dat <==
0.1 305.901960784
0.316227766017 181.117647059
1.0 110.041666667
3.16227766017 70.375
10.0 44.125
31.6227766017 32.5098039216
100 28.4901960784


==> img/cube/old_dual_param_3.5_er.dat <==
0.1 17.3937664716
0.316227766017 1.55519219565
1.0 0.940358342175
3.16227766017 0.962684950582
10.0 0.980472357798
31.6227766017 16.907762966
100 16.9073149783


==> img/cube/old_dual_param_3.5_it.dat <==
0.1 51
0.316227766017 51
1.0 24
3.16227766017 8
10.0 16
31.6227766017 51
100 51


==> img/cube/old_dual_param_5_at.dat <==
0.1 698.882352941
0.316227766017 389.215686275
1.0 216.75
3.16227766017 128.875
10.0 72.88
31.6227766017 50.8823529412
100 34.9803921569


==> img/cube/old_dual_param_5_er.dat <==
0.1 17.4114782934
0.316227766017 1.4683297103
1.0 0.394246973525
3.16227766017 0.347108936977
10.0 0.355302058957
31.6227766017 18.5441524716
100 18.5430737546


==> img/cube/old_dual_param_5_it.dat <==
0.1 51
0.316227766017 51
1.0 24
3.16227766017 8
10.0 25
31.6227766017 51
100 51


==> img/data/P1DP0_conv_ave.dat <==
0.5 90.88135593220339
0.353553390593 132.2
0.25 172.93478260869566
0.176776695297 239.64864864864865
0.125 302.17857142857144
0.0883883476483 495.6363636363636
0.0625 588.6111111111111
0.0441941738242 925.0769230769231
0.03125 1475.4444444444443
0.0220970869121 4440.444444444444

==> img/data/P1DP0_conv_ave_nopre.dat <==
0.5 1280.0
0.353553390593 2360.0
0.25 3920.0
0.176776695297 8120.0
0.125 14660.0
0.0883883476483 31160.0
0.0625 55460.0
0.0441941738242 113570.0


==> img/data/P1DP0_conv_error.dat <==
0.5 16.5465889305
0.353553390593 12.6033626507
0.25 9.16013354975
0.176776695297 6.61958534067
0.125 4.26213117486
0.0883883476483 2.91094822302
0.0625 2.07351642466
0.0441941738242 1.40075172666
0.03125 1.11699109384
0.0220970869121 0.925502985935
0.015625 0.601292621187


==> img/data/P1DP0_conv_it.dat <==
0.5 59
0.353553390593 55
0.25 46
0.176776695297 37
0.125 28
0.0883883476483 22
0.0625 18
0.0441941738242 13
0.03125 9
0.0220970869121 9
0.015625 10


==> img/data/P1DP0_conv_tot.dat <==
0.5 5362
0.353553390593 7271
0.25 7955
0.176776695297 8867
0.125 8461
0.0883883476483 10904
0.0625 10595
0.0441941738242 12026
0.03125 13279
0.0220970869121 39964
0.015625 129773


==> img/data/P1DP0_iter2_error.dat <==
1 54.06700378
2 47.1520276435
3 41.1757697762
4 35.9712423601
5 31.5442400526
6 27.7220550258
7 24.4147632268
8 21.6310436707
9 19.2690969124
10 17.2440967068
11 15.5076709938
12 14.1462783418
13 13.0709534784
14 12.162360179
15 11.40417954
16 10.7799311111
17 10.2953862168
18 9.91683097335
19 9.62323624295
20 9.39346281078
21 9.21602714935
22 9.08535827022
23 9.00811933001
24 8.95212317374
25 8.91212168663
26 8.8851959886
27 8.86905471157
28 8.86173495212
29 8.86125325153
30 8.86627855954
31 8.87558850867
32 8.88814015144
33 8.9032406751
34 8.9203535886
35 8.94176591679
36 8.96404145631
37 8.98794925089
38 9.01118936253
39 9.03384653446
40 9.0558038968
41 9.07688341438
42 9.09719795208
43 9.11653472941
44 9.13358905645
45 9.14759378451
46 9.16013354974
47 9.17065603632
48 9.18032893665
49 9.18933091125
50 9.1977344677
51 9.20569320366
52 9.21313292189
53 9.22018097946
54 9.22692327831
55 9.23325043037
56 9.23920979993
57 9.24484596234
58 9.25013068437
59 9.25506804585
60 9.25981152176
61 9.26432554582
62 9.26847403441
63 9.27245920702
64 9.27504382141
65 9.27700241343
66 9.27843814735
67 9.27955127997
68 9.28052230062
69 9.28131486738
70 9.28202677753
71 9.28267076398
72 9.28332009628
73 9.28388222665
74 9.28435221148
75 9.2848121348
76 9.2851570579
77 9.28551359097
78 9.28584723428
79 9.28612238575
80 9.2863999043
81 9.28666411514
82 9.28689764703
83 9.28712371682
84 9.28732331417
85 9.28749239483
86 9.28768889282
87 9.28784822414
88 9.2880042417
89 9.28813247924
90 9.28826322302
91 9.28839315566
92 9.28850472765
93 9.28860341551
94 9.28870031265
95 9.28879637259
96 9.28888727634
97 9.28894364349
98 9.28903426778
99 9.28910977038
100 9.28917757653
101 9.28924028074


==> img/data/P1DP0_iter2_relerror.dat <==
1 8.63361928323
2 7.52947290067
3 6.30358974301
4 5.54217218286
5 4.65200532491
6 4.06003599407
7 3.57755775899
8 3.07596039322
9 2.66311755157
10 2.341504627
11 2.09843982411
12 1.68946562668
13 1.41604551695
14 1.27626267066
15 1.15039790908
16 1.03714116408
17 0.904397550614
18 0.795808656244
19 0.703709591352
20 0.633351603509
21 0.572960856184
22 0.502496162735
23 0.381649744828
24 0.34735802002
25 0.319492463454
26 0.294005868619
27 0.270996806176
28 0.24923265356
29 0.229989840772
30 0.211949789375
31 0.195434386201
32 0.180287437724
33 0.16629588882
34 0.152594069863
35 0.132023178736
36 0.119616256925
37 0.105841525933
38 0.098551208686
39 0.0918645734932
40 0.0855372946873
41 0.0798957428691
42 0.0745233278718
43 0.0696150749212
44 0.0608795928218
45 0.0526210556301
46 0.0474468980588
47 0.0423672303889
48 0.0387513166754
49 0.0359344797226
50 0.0335883914674
51 0.0313934419388
52 0.0293586275888
53 0.0275043769186
54 0.0256611409385
55 0.0241439940099
56 0.0227533205702
57 0.0212789580346
58 0.0199482047139
59 0.0187609799596
60 0.0175904287369
61 0.0165649933254
62 0.0155504708366
63 0.0147275369303
64 0.0103514880796
65 0.00856792580031
66 0.00751858066449
67 0.00677850439391
68 0.00612714972513
69 0.00561266439293
70 0.00516958023082
71 0.00469620863189
72 0.0044963709555
73 0.0040757108985
74 0.00378663084879
75 0.00347900445195
76 0.00324070741136
77 0.00294374247684
78 0.00274306051084
79 0.0025467971637
80 0.00236323048029
81 0.00220153443277
82 0.00201007366841
83 0.00189103908513
84 0.00172844985799
85 0.001680426165
86 0.00159636909023
87 0.00143742497505
88 0.00134901243025
89 0.00126287522298
90 0.00120155596254
91 0.00110912129526
92 0.00105002219362
93 0.000971600012598
94 0.000901210287721
95 0.00084222128746
96 0.000795491421406
97 0.00111745981534
98 0.00129677002125
99 0.000679141061954
100 0.000618707739378
101 0.000585549350877


==> img/data/P1DP0_iter2_vserror.dat <==
8.63361928323 54.06700378
7.52947290067 47.1520276435
6.30358974301 41.1757697762
5.54217218286 35.9712423601
4.65200532491 31.5442400526
4.06003599407 27.7220550258
3.57755775899 24.4147632268
3.07596039322 21.6310436707
2.66311755157 19.2690969124
2.341504627 17.2440967068
2.09843982411 15.5076709938
1.68946562668 14.1462783418
1.41604551695 13.0709534784
1.27626267066 12.162360179
1.15039790908 11.40417954
1.03714116408 10.7799311111
0.904397550614 10.2953862168
0.795808656244 9.91683097335
0.703709591352 9.62323624295
0.633351603509 9.39346281078
0.572960856184 9.21602714935
0.502496162735 9.08535827022
0.381649744828 9.00811933001
0.34735802002 8.95212317374
0.319492463454 8.91212168663
0.294005868619 8.8851959886
0.270996806176 8.86905471157
0.24923265356 8.86173495212
0.229989840772 8.86125325153
0.211949789375 8.86627855954
0.195434386201 8.87558850867
0.180287437724 8.88814015144
0.16629588882 8.9032406751
0.152594069863 8.9203535886
0.132023178736 8.94176591679
0.119616256925 8.96404145631
0.105841525933 8.98794925089
0.098551208686 9.01118936253
0.0918645734932 9.03384653446
0.0855372946873 9.0558038968
0.0798957428691 9.07688341438
0.0745233278718 9.09719795208
0.0696150749212 9.11653472941
0.0608795928218 9.13358905645
0.0526210556301 9.14759378451
0.0474468980588 9.16013354974
0.0423672303889 9.17065603632
0.0387513166754 9.18032893665
0.0359344797226 9.18933091125
0.0335883914674 9.1977344677
0.0313934419388 9.20569320366
0.0293586275888 9.21313292189
0.0275043769186 9.22018097946
0.0256611409385 9.22692327831
0.0241439940099 9.23325043037
0.0227533205702 9.23920979993
0.0212789580346 9.24484596234
0.0199482047139 9.25013068437
0.0187609799596 9.25506804585
0.0175904287369 9.25981152176
0.0165649933254 9.26432554582
0.0155504708366 9.26847403441
0.0147275369303 9.27245920702
0.0103514880796 9.27504382141
0.00856792580031 9.27700241343
0.00751858066449 9.27843814735
0.00677850439391 9.27955127997
0.00612714972513 9.28052230062
0.00561266439293 9.28131486738
0.00516958023082 9.28202677753
0.00469620863189 9.28267076398
0.0044963709555 9.28332009628
0.0040757108985 9.28388222665
0.00378663084879 9.28435221148
0.00347900445195 9.2848121348
0.00324070741136 9.2851570579
0.00294374247684 9.28551359097
0.00274306051084 9.28584723428
0.0025467971637 9.28612238575
0.00236323048029 9.2863999043
0.00220153443277 9.28666411514
0.00201007366841 9.28689764703
0.00189103908513 9.28712371682
0.00172844985799 9.28732331417
0.001680426165 9.28749239483
0.00159636909023 9.28768889282
0.00143742497505 9.28784822414
0.00134901243025 9.2880042417
0.00126287522298 9.28813247924
0.00120155596254 9.28826322302
0.00110912129526 9.28839315566
0.00105002219362 9.28850472765
0.000971600012598 9.28860341551
0.000901210287721 9.28870031265
0.00084222128746 9.28879637259
0.000795491421406 9.28888727634
0.00111745981534 9.28894364349
0.00129677002125 9.28903426778
0.000679141061954 9.28910977038
0.000618707739378 9.28917757653
0.000585549350877 9.28924028074


==> img/data/P1DP0_iter3.5_error.dat <==
1 40.7068882285
2 26.5626107704
3 17.7026135218
4 12.1141798682
5 8.54549200022
6 6.28833168119
7 4.88194538705
8 4.03029280643
9 3.53671796562
10 3.25425175015
11 3.09426067072
12 3.00310415706
13 2.95312508056
14 2.92549186824
15 2.91098806699
16 2.90355324135
17 2.90052368906
18 2.9001083977
19 2.90128394029
20 2.90383687149
21 2.9071097082
22 2.91094767097
23 2.91507749567
24 2.91928278802
25 2.92348856488
26 2.9277171036
27 2.93186218106
28 2.93590577974
29 2.93980812197
30 2.94367485284
31 2.94736844968
32 2.95093308826
33 2.95430107902
34 2.95748781107
35 2.9604779556
36 2.96337296334
37 2.96611532854
38 2.96871550966
39 2.97110944359
40 2.97340962941
41 2.97551916888
42 2.97749071992
43 2.97933331773
44 2.98108544691
45 2.98271920201
46 2.98425775419
47 2.98569772212
48 2.98704465151
49 2.98831306402
50 2.9895397009
51 2.99071477051
52 2.991796914
53 2.99280001874
54 2.99378407459
55 2.99466121953
56 2.99554694771
57 2.99635856134
58 2.99713634927
59 2.99787770566
60 2.99857582257
61 2.99922579978
62 2.99983393132
63 3.00042105136
64 3.00096995825
65 3.00148219743
66 3.00196061107
67 3.00246360344
68 3.00290988711
69 3.00333098879
70 3.00373378384
71 3.00401069068
72 3.00447861251
73 3.00481525199
74 3.00514971846
75 3.00546681955
76 3.0057195687
77 3.00601777025
78 3.00630501692
79 3.006564773
80 3.00680937341
81 3.00704093127
82 3.00726718973
83 3.00748389207
84 3.00768651105
85 3.00788730392
86 3.00807347111
87 3.00825215697
88 3.00842986911
89 3.00857719055
90 3.0087374555
91 3.00888643123
92 3.00902045792
93 3.00915893287
94 3.00928320926
95 3.0094042031
96 3.00952367785
97 3.00963234963
98 3.00974193258
99 3.00984505359
100 3.00994541079
101 3.01003317388


==> img/data/P1DP0_iter3.5_relerror.dat <==
1 23.0664333215
2 14.6411632865
3 9.17098853496
4 5.8258801146
5 3.79669551634
6 2.50034091829
7 1.6839824423
8 1.15206286816
9 0.791053108554
10 0.558722894317
11 0.404047321795
12 0.302104542298
13 0.223580187535
14 0.170398188733
15 0.131059843626
16 0.106585476193
17 0.0889128679233
18 0.0766669021216
19 0.0674767843211
20 0.0599525261514
21 0.0534125853675
22 0.0477962678129
23 0.0430996726739
24 0.0387587572321
25 0.035086544044
26 0.0319668208875
27 0.0291731159169
28 0.0266968812964
29 0.0244655897469
30 0.0224621923339
31 0.020643288884
32 0.0190307977254
33 0.0175620135903
34 0.0162149071747
35 0.0150382396532
36 0.0139367046239
37 0.0129405845464
38 0.0120665934409
39 0.0112578042995
40 0.0104487402015
41 0.00965905253035
42 0.00899365549721
43 0.00841648179022
44 0.00787633555612
45 0.00735586693709
46 0.00692657792161
47 0.00652568219928
48 0.00617537574905
49 0.00577939523582
50 0.00547016577843
51 0.00519297524918
52 0.00488086639466
53 0.00465540968828
54 0.00437861664661
55 0.0041720770822
56 0.00395494543673
57 0.0037471727461
58 0.00355678268217
59 0.00334653481068
60 0.00321178197496
61 0.00304487438683
62 0.0029038023968
63 0.0027813566291
64 0.00264322421557
65 0.00251989612641
66 0.0023847293724
67 0.00234746172144
68 0.00219016978804
69 0.00209785437199
70 0.00198219382865
71 0.00233142470574
72 0.00240841127689
73 0.00175605058104
74 0.0017048296472
75 0.00157623162228
76 0.00153730389496
77 0.00145281482069
78 0.00151679720066
79 0.00134143486537
80 0.00126957451207
81 0.00126593931744
82 0.00117111718617
83 0.00112352709737
84 0.00107299835496
85 0.0010280395901
86 0.000987906248517
87 0.000945065347988
88 0.000902526476212
89 0.000881997778508
90 0.000836542112578
91 0.000797812128098
92 0.00076699553612
93 0.000733979647094
94 0.000703603906002
95 0.000674097187329
96 0.000647138649889
97 0.00062216517518
98 0.00059652322505
99 0.000572182767063
100 0.000551986737108
101 0.000576327942225


==> img/data/P1DP0_iter3.5_vserror.dat <==
23.0664333215 40.7068882285
14.6411632865 26.5626107704
9.17098853496 17.7026135218
5.8258801146 12.1141798682
3.79669551634 8.54549200022
2.50034091829 6.28833168119
1.6839824423 4.88194538705
1.15206286816 4.03029280643
0.791053108554 3.53671796562
0.558722894317 3.25425175015
0.404047321795 3.09426067072
0.302104542298 3.00310415706
0.223580187535 2.95312508056
0.170398188733 2.92549186824
0.131059843626 2.91098806699
0.106585476193 2.90355324135
0.0889128679233 2.90052368906
0.0766669021216 2.9001083977
0.0674767843211 2.90128394029
0.0599525261514 2.90383687149
0.0534125853675 2.9071097082
0.0477962678129 2.91094767097
0.0430996726739 2.91507749567
0.0387587572321 2.91928278802
0.035086544044 2.92348856488
0.0319668208875 2.9277171036
0.0291731159169 2.93186218106
0.0266968812964 2.93590577974
0.0244655897469 2.93980812197
0.0224621923339 2.94367485284
0.020643288884 2.94736844968
0.0190307977254 2.95093308826
0.0175620135903 2.95430107902
0.0162149071747 2.95748781107
0.0150382396532 2.9604779556
0.0139367046239 2.96337296334
0.0129405845464 2.96611532854
0.0120665934409 2.96871550966
0.0112578042995 2.97110944359
0.0104487402015 2.97340962941
0.00965905253035 2.97551916888
0.00899365549721 2.97749071992
0.00841648179022 2.97933331773
0.00787633555612 2.98108544691
0.00735586693709 2.98271920201
0.00692657792161 2.98425775419
0.00652568219928 2.98569772212
0.00617537574905 2.98704465151
0.00577939523582 2.98831306402
0.00547016577843 2.9895397009
0.00519297524918 2.99071477051
0.00488086639466 2.991796914
0.00465540968828 2.99280001874
0.00437861664661 2.99378407459
0.0041720770822 2.99466121953
0.00395494543673 2.99554694771
0.0037471727461 2.99635856134
0.00355678268217 2.99713634927
0.00334653481068 2.99787770566
0.00321178197496 2.99857582257
0.00304487438683 2.99922579978
0.0029038023968 2.99983393132
0.0027813566291 3.00042105136
0.00264322421557 3.00096995825
0.00251989612641 3.00148219743
0.0023847293724 3.00196061107
0.00234746172144 3.00246360344
0.00219016978804 3.00290988711
0.00209785437199 3.00333098879
0.00198219382865 3.00373378384
0.00233142470574 3.00401069068
0.00240841127689 3.00447861251
0.00175605058104 3.00481525199
0.0017048296472 3.00514971846
0.00157623162228 3.00546681955
0.00153730389496 3.0057195687
0.00145281482069 3.00601777025
0.00151679720066 3.00630501692
0.00134143486537 3.006564773
0.00126957451207 3.00680937341
0.00126593931744 3.00704093127
0.00117111718617 3.00726718973
0.00112352709737 3.00748389207
0.00107299835496 3.00768651105
0.0010280395901 3.00788730392
0.000987906248517 3.00807347111
0.000945065347988 3.00825215697
0.000902526476212 3.00842986911
0.000881997778508 3.00857719055
0.000836542112578 3.0087374555
0.000797812128098 3.00888643123
0.00076699553612 3.00902045792
0.000733979647094 3.00915893287
0.000703603906002 3.00928320926
0.000674097187329 3.0094042031
0.000647138649889 3.00952367785
0.00062216517518 3.00963234963
0.00059652322505 3.00974193258
0.000572182767063 3.00984505359
0.000551986737108 3.00994541079
0.000576327942225 3.01003317388


==> img/data/P1DP0_iter5_error.dat <==
1 4.8420135601
2 1.5728100868
3 1.28031689105
4 1.22495735346
5 1.19074955836
6 1.16434154042
7 1.14401116808
8 1.12853567819
9 1.116974555
10 1.10848932858
11 1.10241227464
12 1.09815265203
13 1.09538258036
14 1.09370783755
15 1.09282655866
16 1.09261057133
17 1.09279577989
18 1.09339949595
19 1.09420037273
20 1.09516891389
21 1.09622971071
22 1.09735509069
23 1.09853823168
24 1.09972623137
25 1.10092617591
26 1.10210569866
27 1.10322965365
28 1.10431210169
29 1.10536605257
30 1.10636761122
31 1.10732926308
32 1.10823745694
33 1.10910398697
34 1.10993980295
35 1.11070836025
36 1.11141144659
37 1.11210840868
38 1.1127740744
39 1.11336918052
40 1.113952286
41 1.11449937439
42 1.11499941109
43 1.11548120593
44 1.11591013311
45 1.11636496731
46 1.11675020436
47 1.11715762875
48 1.11750878526
49 1.11786906118
50 1.11817455336
51 1.11849358929
52 1.11872572125
53 1.11903329589
54 1.11929202563
55 1.11952764114
56 1.11975243787
57 1.11999032436
58 1.12017345336
59 1.12034842392
60 1.120570344
61 1.12074415218
62 1.1208948037
63 1.12104890395
64 1.12120591525
65 1.1213399366
66 1.12144132227
67 1.12161046818
68 1.12170036596
69 1.1218237768
70 1.12194725452
71 1.12201324727
72 1.1221283993
73 1.12221866749
74 1.12231568213
75 1.12237263951
76 1.12245637237
77 1.12255244178
78 1.12260680812
79 1.12269279975
80 1.12273993672
81 1.12280369859
82 1.12280478106
83 1.12292292732
84 1.12299639058
85 1.12302965319
86 1.12305773123
87 1.1231248909
88 1.12315725918
89 1.12320342459
90 1.12323798383
91 1.12328247815
92 1.12329191208
93 1.12331322587
94 1.1233718072
95 1.12341292621
96 1.12344469004
97 1.12345159627
98 1.12346929274
99 1.12351163498
100 1.12353263661
101 1.1235354566


==> img/data/P1DP0_iter5_relerror.dat <==
1 58.947453745
2 3.81315198572
3 0.686299792212
4 0.181874684548
5 0.0908178808464
6 0.0707115976364
7 0.0617259772206
8 0.0546804001527
9 0.048632228733
10 0.0433707826369
11 0.0387410319747
12 0.0346637212859
13 0.0310304193526
14 0.0278642033892
15 0.0250421792784
16 0.0225618303353
17 0.0203509318996
18 0.0183923121169
19 0.0166014940595
20 0.0150463957762
21 0.0136446525231
22 0.0124025180692
23 0.0113037619496
24 0.0103236547021
25 0.00945503326937
26 0.00863382931303
27 0.00791312441439
28 0.00727046838071
29 0.00669535713361
30 0.00617186696219
31 0.00570243849397
32 0.00526802376563
33 0.00487190236094
34 0.00453232712102
35 0.00420244119708
36 0.00394189204559
37 0.00366021194289
38 0.00340553672597
39 0.00324838015285
40 0.00298025868169
41 0.00278342266141
42 0.00261110142303
43 0.0024633456161
44 0.00262547973284
45 0.00234745836249
46 0.00205044357723
47 0.00199114855343
48 0.00181469631078
49 0.00174792888339
50 0.00161792435829
51 0.00154292051125
52 0.00242029971576
53 0.00222337142638
54 0.00135891136429
55 0.00124234323019
56 0.00118235858307
57 0.00116213220056
58 0.00106617255438
59 0.00290339676701
60 0.0030921510521
61 0.000948529980616
62 0.000869508857251
63 0.000812372862985
64 0.000850044242334
65 0.000792542714685
66 0.000752751118669
67 0.000770209868278
68 0.000697776483076
69 0.000631442540119
70 0.000669536706535
71 0.00109767738245
72 0.000935061711733
73 0.000563378973032
74 0.000648480341055
75 0.00078726476004
76 0.000509488424333
77 0.000831695925426
78 0.000461263010929
79 0.000456161787152
80 0.000400748998625
81 0.000371704038531
82 0.00227298804635
83 0.00214305980191
84 0.000397162687149
85 0.000323406315701
86 0.0006669325973
87 0.000502385487712
88 0.000348291522191
89 0.000250809103545
90 0.000247311141175
91 0.000241150612647
92 0.000565726258914
93 0.000619534524949
94 0.000962990668783
95 0.00201003749961
96 0.000209301305835
97 0.000303068948209
98 0.000325246734314
99 0.000769679436249
100 0.000518689206322
101 0.000305073947648


==> img/data/P1DP0_iter5_vserror.dat <==
58.947453745 4.8420135601
3.81315198572 1.5728100868
0.686299792212 1.28031689105
0.181874684548 1.22495735346
0.0908178808464 1.19074955836
0.0707115976364 1.16434154042
0.0617259772206 1.14401116808
0.0546804001527 1.12853567819
0.048632228733 1.116974555
0.0433707826369 1.10848932858
0.0387410319747 1.10241227464
0.0346637212859 1.09815265203
0.0310304193526 1.09538258036
0.0278642033892 1.09370783755
0.0250421792784 1.09282655866
0.0225618303353 1.09261057133
0.0203509318996 1.09279577989
0.0183923121169 1.09339949595
0.0166014940595 1.09420037273
0.0150463957762 1.09516891389
0.0136446525231 1.09622971071
0.0124025180692 1.09735509069
0.0113037619496 1.09853823168
0.0103236547021 1.09972623137
0.00945503326937 1.10092617591
0.00863382931303 1.10210569866
0.00791312441439 1.10322965365
0.00727046838071 1.10431210169
0.00669535713361 1.10536605257
0.00617186696219 1.10636761122
0.00570243849397 1.10732926308
0.00526802376563 1.10823745694
0.00487190236094 1.10910398697
0.00453232712102 1.10993980295
0.00420244119708 1.11070836025
0.00394189204559 1.11141144659
0.00366021194289 1.11210840868
0.00340553672597 1.1127740744
0.00324838015285 1.11336918052
0.00298025868169 1.113952286
0.00278342266141 1.11449937439
0.00261110142303 1.11499941109
0.0024633456161 1.11548120593
0.00262547973284 1.11591013311
0.00234745836249 1.11636496731
0.00205044357723 1.11675020436
0.00199114855343 1.11715762875
0.00181469631078 1.11750878526
0.00174792888339 1.11786906118
0.00161792435829 1.11817455336
0.00154292051125 1.11849358929
0.00242029971576 1.11872572125
0.00222337142638 1.11903329589
0.00135891136429 1.11929202563
0.00124234323019 1.11952764114
0.00118235858307 1.11975243787
0.00116213220056 1.11999032436
0.00106617255438 1.12017345336
0.00290339676701 1.12034842392
0.0030921510521 1.120570344
0.000948529980616 1.12074415218
0.000869508857251 1.1208948037
0.000812372862985 1.12104890395
0.000850044242334 1.12120591525
0.000792542714685 1.1213399366
0.000752751118669 1.12144132227
0.000770209868278 1.12161046818
0.000697776483076 1.12170036596
0.000631442540119 1.1218237768
0.000669536706535 1.12194725452
0.00109767738245 1.12201324727
0.000935061711733 1.1221283993
0.000563378973032 1.12221866749
0.000648480341055 1.12231568213
0.00078726476004 1.12237263951
0.000509488424333 1.12245637237
0.000831695925426 1.12255244178
0.000461263010929 1.12260680812
0.000456161787152 1.12269279975
0.000400748998625 1.12273993672
0.000371704038531 1.12280369859
0.00227298804635 1.12280478106
0.00214305980191 1.12292292732
0.000397162687149 1.12299639058
0.000323406315701 1.12302965319
0.0006669325973 1.12305773123
0.000502385487712 1.1231248909
0.000348291522191 1.12315725918
0.000250809103545 1.12320342459
0.000247311141175 1.12323798383
0.000241150612647 1.12328247815
0.000565726258914 1.12329191208
0.000619534524949 1.12331322587
0.000962990668783 1.1233718072
0.00201003749961 1.12341292621
0.000209301305835 1.12344469004
0.000303068948209 1.12345159627
0.000325246734314 1.12346929274
0.000769679436249 1.12351163498
0.000518689206322 1.12353263661
0.000305073947648 1.1235354566


==> img/data/P1DP0_param2_error.dat <==
0.01 54.3510781163
0.0251188643151 44.5415353548
0.063095734448 27.4628004139
0.158489319246 11.1454970241
0.398107170553 9.08220447379
1.0 9.12637846172
2.51188643151 8.92741697423
6.3095734448 8.55160225755
15.8489319246 14.1102760727
39.8107170553 18.5903218521
100.0 749857590402.0


==> img/data/P1DP0_param2_it.dat <==
0.01 51
0.0251188643151 51
0.063095734448 51
0.158489319246 51
0.398107170553 51
1.0 27
2.51188643151 13
6.3095734448 6
15.8489319246 51
39.8107170553 51
100.0 51


==> img/data/P1DP0_param2_tot.dat <==
0.01 100018
0.0251188643151 37793
0.063095734448 19863
0.158489319246 13157
0.398107170553 9609
1.0 3436
2.51188643151 1175
6.3095734448 360
15.8489319246 2596
39.8107170553 2473
100.0 2508


==> img/data/P1DP0_param3.5_error.dat <==
0.01 55.3723414804
0.0251188643151 45.4960614069
0.063095734448 27.7842354956
0.158489319246 9.07717596294
0.398107170553 3.07227977016
1.0 2.94065799728
2.51188643151 2.85691637852
6.3095734448 2.6831092971
15.8489319246 14.3293125967
39.8107170553 19.1696718743
100.0 19.009090321


==> img/data/P1DP0_param3.5_it.dat <==
0.01 51
0.0251188643151 51
0.063095734448 51
0.158489319246 51
0.398107170553 51
1.0 27
2.51188643151 16
6.3095734448 9
15.8489319246 51
39.8107170553 51
100.0 51


==> img/data/P1DP0_param3.5_tot.dat <==
0.01 1071216
0.0251188643151 688119
0.063095734448 210500
0.158489319246 89009
0.398107170553 48946
1.0 15228
2.51188643151 5558
6.3095734448 2097
15.8489319246 7879
39.8107170553 5937
100.0 5150


==> img/data/P1DP0_param5_error.dat <==





1.0 1.2202256631
2.51188643151 1.16954494929
6.3095734448 1.06829539212





==> img/data/P1DP0_param5_it.dat <==





1.0 25
2.51188643151 11
6.3095734448 9





==> img/data/P1DP0_param5_tot.dat <==





1.0 93211
2.51188643151 23516
6.3095734448 11230





==> img/data/P1P1_conv_ave.dat <==
0.5 18.0
0.353553390593 37.75471698113208
0.25 54.791666666666664
0.176776695297 68.91176470588235
0.125 78.38461538461539
0.0883883476483 81.57894736842105
0.0625 93.42857142857143
0.0441941738242 103.77777777777777
0.03125 110.0
0.0220970869121 106.71428571428571
0.015625 115.4

==> img/data/P1P1_conv_ave_nopre.dat <==
0.5 59.880952381
0.353553390593 103.566037736
0.25 140.395833333
0.176776695297 156.029411765
0.125 170.0
0.0883883476483 152.736842105
0.0625 163.142857143
0.0441941738242 184.666666667
0.03125 176.333333333


==> img/data/P1P1_conv_error.dat <==
0.5 18.3283453974
0.353553390593 14.550643939
0.25 13.0221279546
0.176776695297 9.04395989741
0.125 6.93421369834
0.0883883476483 4.33596988546
0.0625 3.2531077671
0.0441941738242 2.24829645381
0.03125 1.65696151397
0.0220970869121 1.21429889872
0.015625 0.880198130784


==> img/data/P1P1_conv_it.dat <==
0.5 42
0.353553390593 53
0.25 48
0.176776695297 34
0.125 26
0.0883883476483 19
0.0625 14
0.0441941738242 9
0.03125 6
0.0220970869121 7
0.015625 10


==> img/data/P1P1_conv_tot.dat <==
0.5 756
0.353553390593 2001
0.25 2630
0.176776695297 2343
0.125 2038
0.0883883476483 1550
0.0625 1308
0.0441941738242 934
0.03125 660
0.0220970869121 747
0.015625 1154


==> img/data/P1P1_iter2_error.dat <==
1 55.4050872182
2 48.3216166623
3 42.0951360192
4 36.7572893787
5 32.7817261547
6 29.5237925636
7 26.6243988821
8 24.0991249208
9 21.9101660082
10 20.0312133025
11 18.4362789504
12 17.099426462
13 15.9960640928
14 15.1009062181
15 14.5709361925
16 14.2521276718
17 13.9662485399
18 13.7309077229
19 13.5360986271
20 13.3764600238
21 13.2467930462
22 13.1425155607
23 13.0597110799
24 12.9948541749
25 12.9450775022
26 12.9077683618
27 12.8807438956
28 12.8621476595
29 12.8504552724
30 12.844336341
31 12.8426739014
32 12.8445657266
33 12.8492537676
34 12.8561017215
35 12.8645834716
36 12.8742704681
37 12.8848145322
38 12.8959327395
39 12.9073962052
40 12.9190210614
41 12.930660835
42 12.9445137325
43 12.95893237
44 12.9726999269
45 12.9859972062
46 12.9986191907
47 13.0106560018
48 13.0221279546
49 13.0330493453
50 13.0434378166
51 13.0533082259
52 13.0626761786
53 13.0713924875
54 13.0770995332
55 13.0829010456
56 13.0882916882
57 13.0934279759
58 13.0981768641
59 13.1019701945
60 13.1044600308
61 13.1069752509
62 13.1093106153
63 13.1115094534
64 13.1135745879
65 13.1155149011
66 13.1173377908
67 13.1190504161
68 13.1206595086
69 13.1221714206
70 13.1235921356
71 13.1249272852
72 13.1261821658
73 13.127361755
74 13.1284707277
75 13.1295134725
76 13.1304941069
77 13.1314164929
78 13.1322842511
79 13.1331007754
80 13.1338692455
81 13.1345926408
82 13.1352737515
83 13.1359151911
84 13.1365194069
85 13.1370886904
86 13.1376251872
87 13.1381309062
88 13.1386077283
89 13.1390574145
90 13.1394816139
91 13.1398818706
92 13.1402596305
93 13.1406162478
94 13.1409529909
95 13.1412710479
96 13.141571532
97 13.1418554862
98 13.1421238878
99 13.1423776529
100 13.1426176405
101 13.1428446555


==> img/data/P1P1_iter2_relerror.dat <==
1 8.07752361814
2 7.51704313525
3 6.80630105783
4 6.02788456471
5 4.29062532533
6 3.56586847262
7 3.24224585204
8 2.90983542465
9 2.61783177672
10 2.35408339298
11 2.11682014818
12 1.90432911977
13 1.71271409512
14 1.54076363292
15 1.06179412868
16 0.714893438007
17 0.688899965452
18 0.629843063721
19 0.58043815652
20 0.534780985757
21 0.4924283935
22 0.453633336216
23 0.417541561374
24 0.385132419249
25 0.354740564541
26 0.326943355093
27 0.30137757112
28 0.277880202729
29 0.256241034759
30 0.236270019838
31 0.217968357243
32 0.201130552355
33 0.185626500506
34 0.171354580016
35 0.158222162184
36 0.146141096529
37 0.135025965821
38 0.124798184331
39 0.115386627449
40 0.106726057051
41 0.0987562767378
42 0.0767855801187
43 0.0669245572921
44 0.0624399526287
45 0.0582250457299
46 0.0542164411622
47 0.0505687273207
48 0.0471578352146
49 0.0440057892907
50 0.0410930021244
51 0.0384059958799
52 0.0359139740104
53 0.0332957003081
54 0.0257559609484
55 0.0245152615988
56 0.0228271082412
57 0.0214168190281
58 0.0198955543431
59 0.0157838338111
60 0.0123191692725
61 0.0116924216915
62 0.0108022801417
63 0.0100420995991
64 0.00932608580161
65 0.00866470372055
66 0.00805143485376
67 0.00748316736081
68 0.00695649626336
69 0.00646836185887
70 0.00601591410939
71 0.00559651670783
72 0.0052077277526
73 0.00484728596765
74 0.00451309721173
75 0.00420322211976
76 0.00391586463755
77 0.00364936141194
78 0.00340217196747
79 0.00317286961386
80 0.00296013302755
81 0.00276273846025
82 0.00257955252613
83 0.00240952552584
84 0.00225168526715
85 0.00210513134559
86 0.00196902985074
87 0.00184260846688
88 0.00172515193805
89 0.00161599787092
90 0.00151453284921
91 0.00142018883811
92 0.00133243985403
93 0.00125079888319
94 0.00117481502627
95 0.00110407085622
96 0.0010381799687
97 0.000976784714449
98 0.000919554096259
99 0.00086618182121
100 0.000816384493253
101 0.000769899937982


==> img/data/P1P1_iter2_vserror.dat <==
8.07752361814 55.4050872182
7.51704313525 48.3216166623
6.80630105783 42.0951360192
6.02788456471 36.7572893787
4.29062532533 32.7817261547
3.56586847262 29.5237925636
3.24224585204 26.6243988821
2.90983542465 24.0991249208
2.61783177672 21.9101660082
2.35408339298 20.0312133025
2.11682014818 18.4362789504
1.90432911977 17.099426462
1.71271409512 15.9960640928
1.54076363292 15.1009062181
1.06179412868 14.5709361925
0.714893438007 14.2521276718
0.688899965452 13.9662485399
0.629843063721 13.7309077229
0.58043815652 13.5360986271
0.534780985757 13.3764600238
0.4924283935 13.2467930462
0.453633336216 13.1425155607
0.417541561374 13.0597110799
0.385132419249 12.9948541749
0.354740564541 12.9450775022
0.326943355093 12.9077683618
0.30137757112 12.8807438956
0.277880202729 12.8621476595
0.256241034759 12.8504552724
0.236270019838 12.844336341
0.217968357243 12.8426739014
0.201130552355 12.8445657266
0.185626500506 12.8492537676
0.171354580016 12.8561017215
0.158222162184 12.8645834716
0.146141096529 12.8742704681
0.135025965821 12.8848145322
0.124798184331 12.8959327395
0.115386627449 12.9073962052
0.106726057051 12.9190210614
0.0987562767378 12.930660835
0.0767855801187 12.9445137325
0.0669245572921 12.95893237
0.0624399526287 12.9726999269
0.0582250457299 12.9859972062
0.0542164411622 12.9986191907
0.0505687273207 13.0106560018
0.0471578352146 13.0221279546
0.0440057892907 13.0330493453
0.0410930021244 13.0434378166
0.0384059958799 13.0533082259
0.0359139740104 13.0626761786
0.0332957003081 13.0713924875
0.0257559609484 13.0770995332
0.0245152615988 13.0829010456
0.0228271082412 13.0882916882
0.0214168190281 13.0934279759
0.0198955543431 13.0981768641
0.0157838338111 13.1019701945
0.0123191692725 13.1044600308
0.0116924216915 13.1069752509
0.0108022801417 13.1093106153
0.0100420995991 13.1115094534
0.00932608580161 13.1135745879
0.00866470372055 13.1155149011
0.00805143485376 13.1173377908
0.00748316736081 13.1190504161
0.00695649626336 13.1206595086
0.00646836185887 13.1221714206
0.00601591410939 13.1235921356
0.00559651670783 13.1249272852
0.0052077277526 13.1261821658
0.00484728596765 13.127361755
0.00451309721173 13.1284707277
0.00420322211976 13.1295134725
0.00391586463755 13.1304941069
0.00364936141194 13.1314164929
0.00340217196747 13.1322842511
0.00317286961386 13.1331007754
0.00296013302755 13.1338692455
0.00276273846025 13.1345926408
0.00257955252613 13.1352737515
0.00240952552584 13.1359151911
0.00225168526715 13.1365194069
0.00210513134559 13.1370886904
0.00196902985074 13.1376251872
0.00184260846688 13.1381309062
0.00172515193805 13.1386077283
0.00161599787092 13.1390574145
0.00151453284921 13.1394816139
0.00142018883811 13.1398818706
0.00133243985403 13.1402596305
0.00125079888319 13.1406162478
0.00117481502627 13.1409529909
0.00110407085622 13.1412710479
0.0010381799687 13.141571532
0.000976784714449 13.1418554862
0.000919554096259 13.1421238878
0.00086618182121 13.1423776529
0.000816384493253 13.1426176405
0.000769899937982 13.1428446555


==> img/data/P1P1_iter3.5_error.dat <==
1 40.8651725777
2 26.6890394739
3 17.9299211491
4 12.4047765413
5 9.01873018141
6 6.90474669984
7 5.67869685322
8 4.99774070609
9 4.62111159712
10 4.4357230008
11 4.35869312511
12 4.32466982563
13 4.31245743266
14 4.31089857245
15 4.31396561525
16 4.31903337358
17 4.32478180754
18 4.33055933177
19 4.33596988546
20 4.34098037032
21 4.34563948646
22 4.34997787245
23 4.35403160754
24 4.35785541551
25 4.36148568237
26 4.36492319813
27 4.36823766263
28 4.37143910148
29 4.37451263168
30 4.37748536402
31 4.38034724458
32 4.38310413917
33 4.38576266864
34 4.38835490471
35 4.39086684014
36 4.39329170761
37 4.39563582869
38 4.39790258524
39 4.40009563318
40 4.40221842964
41 4.40427432729
42 4.40626657024
43 4.40819830392
44 4.4100725831
45 4.41189237895
46 4.41366058276
47 4.41538000594
48 4.41705337734
49 4.41868333953
50 4.42027244567
51 4.42182315779
52 4.42333784654
53 4.42481879216
54 4.42626814989
55 4.42768784639
56 4.4290802506
57 4.43044839987
58 4.43179361923
59 4.43311751039
60 4.4344216174
61 4.43570746724
62 4.43697655411
63 4.43823033573
64 4.43947022975
65 4.44069761193
66 4.44191381508
67 4.44312012894
68 4.44431780051
69 4.4455080348
70 4.44669199592
71 4.44787080834
72 4.44904555831
73 4.45021729544
74 4.4513870343
75 4.45255575604
76 4.45372441012
77 4.45489391584
78 4.4560651639
79 4.4572390177
80 4.45841631432
81 4.45959786494
82 4.46078562009
83 4.4620189353
84 4.46322339693
85 4.46443246519
86 4.46564890917
87 4.46687313966
88 4.46810586363
89 4.46934764709
90 4.47053306954
91 4.47170666868
92 4.47289638169
93 4.47409919426
94 4.47522158084
95 4.47634182294
96 4.47748274646
97 4.47864177284
98 4.47981875443
99 4.48101336391
100 4.48222537786
101 4.4834546379


==> img/data/P1P1_iter3.5_relerror.dat <==
1 23.0208115312
2 14.692710426
3 9.08775254759
4 5.88827213051
5 3.73674708672
6 2.54463898861
7 1.70329610877
8 1.1661670675
9 0.855126191914
10 0.604039537582
11 0.394083459812
12 0.28736758234
13 0.212539622046
14 0.158785928195
15 0.121362570514
16 0.0936756651373
17 0.0718539884513
18 0.0507919891101
19 0.0375166942066
20 0.0324269492053
21 0.0285614397735
22 0.0254221970659
23 0.022936452178
24 0.0212163711088
25 0.0197865254603
26 0.0183398406171
27 0.0165784802467
28 0.0156244024786
29 0.0149319934049
30 0.0143200320291
31 0.0137427326753
32 0.013211000457
33 0.0127219598942
34 0.0120116562817
35 0.0115697475328
36 0.0112278892196
37 0.0109122625313
38 0.0106223816032
39 0.0103563292472
40 0.0101125042353
41 0.00988935115638
42 0.00968541390353
43 0.00949932904062
44 0.00932982513659
45 0.00917571992749
46 0.00903591575829
47 0.00890939260815
48 0.00879519999691
49 0.00869244965577
50 0.00860031001257
51 0.00851800240998
52 0.00844479842572
53 0.00838001768643
54 0.00831796577497
55 0.00825952082014
56 0.00821758982064
57 0.00818172733734
58 0.00815145693624
59 0.00812633081346
60 0.00810594754061
61 0.00808993712753
62 0.00807796012042
63 0.00806970434428
64 0.00806488266971
65 0.00806323095439
66 0.00806450622039
67 0.00806848499622
68 0.0080749617988
69 0.00808374773537
70 0.00809466921277
71 0.00810756674448
72 0.00812229384856
73 0.00813871603068
74 0.00815670984756
75 0.00817616204702
76 0.00819696878137
77 0.00821903489194
78 0.00824227326262
79 0.0082666042412
80 0.00829195512644
81 0.00831825971759
82 0.00834518466945
83 0.00837734455183
84 0.00839662836734
85 0.00842592887032
86 0.00845572638035
87 0.00848618727598
88 0.00851723411361
89 0.00854883534132
90 0.0086672411324
91 0.00876216422141
92 0.00877537097053
93 0.00879836556208
94 0.00901859609914
95 0.00910929198434
96 0.00910434585658
97 0.00910983833348
98 0.00911578074903
99 0.00912305937228
100 0.00913141869852
101 0.0091407641965


==> img/data/P1P1_iter3.5_vserror.dat <==
23.0208115312 40.8651725777
14.692710426 26.6890394739
9.08775254759 17.9299211491
5.88827213051 12.4047765413
3.73674708672 9.01873018141
2.54463898861 6.90474669984
1.70329610877 5.67869685322
1.1661670675 4.99774070609
0.855126191914 4.62111159712
0.604039537582 4.4357230008
0.394083459812 4.35869312511
0.28736758234 4.32466982563
0.212539622046 4.31245743266
0.158785928195 4.31089857245
0.121362570514 4.31396561525
0.0936756651373 4.31903337358
0.0718539884513 4.32478180754
0.0507919891101 4.33055933177
0.0375166942066 4.33596988546
0.0324269492053 4.34098037032
0.0285614397735 4.34563948646
0.0254221970659 4.34997787245
0.022936452178 4.35403160754
0.0212163711088 4.35785541551
0.0197865254603 4.36148568237
0.0183398406171 4.36492319813
0.0165784802467 4.36823766263
0.0156244024786 4.37143910148
0.0149319934049 4.37451263168
0.0143200320291 4.37748536402
0.0137427326753 4.38034724458
0.013211000457 4.38310413917
0.0127219598942 4.38576266864
0.0120116562817 4.38835490471
0.0115697475328 4.39086684014
0.0112278892196 4.39329170761
0.0109122625313 4.39563582869
0.0106223816032 4.39790258524
0.0103563292472 4.40009563318
0.0101125042353 4.40221842964
0.00988935115638 4.40427432729
0.00968541390353 4.40626657024
0.00949932904062 4.40819830392
0.00932982513659 4.4100725831
0.00917571992749 4.41189237895
0.00903591575829 4.41366058276
0.00890939260815 4.41538000594
0.00879519999691 4.41705337734
0.00869244965577 4.41868333953
0.00860031001257 4.42027244567
0.00851800240998 4.42182315779
0.00844479842572 4.42333784654
0.00838001768643 4.42481879216
0.00831796577497 4.42626814989
0.00825952082014 4.42768784639
0.00821758982064 4.4290802506
0.00818172733734 4.43044839987
0.00815145693624 4.43179361923
0.00812633081346 4.43311751039
0.00810594754061 4.4344216174
0.00808993712753 4.43570746724
0.00807796012042 4.43697655411
0.00806970434428 4.43823033573
0.00806488266971 4.43947022975
0.00806323095439 4.44069761193
0.00806450622039 4.44191381508
0.00806848499622 4.44312012894
0.0080749617988 4.44431780051
0.00808374773537 4.4455080348
0.00809466921277 4.44669199592
0.00810756674448 4.44787080834
0.00812229384856 4.44904555831
0.00813871603068 4.45021729544
0.00815670984756 4.4513870343
0.00817616204702 4.45255575604
0.00819696878137 4.45372441012
0.00821903489194 4.45489391584
0.00824227326262 4.4560651639
0.0082666042412 4.4572390177
0.00829195512644 4.45841631432
0.00831825971759 4.45959786494
0.00834518466945 4.46078562009
0.00837734455183 4.4620189353
0.00839662836734 4.46322339693
0.00842592887032 4.46443246519
0.00845572638035 4.46564890917
0.00848618727598 4.46687313966
0.00851723411361 4.46810586363
0.00854883534132 4.46934764709
0.0086672411324 4.47053306954
0.00876216422141 4.47170666868
0.00877537097053 4.47289638169
0.00879836556208 4.47409919426
0.00901859609914 4.47522158084
0.00910929198434 4.47634182294
0.00910434585658 4.47748274646
0.00910983833348 4.47864177284
0.00911578074903 4.47981875443
0.00912305937228 4.48101336391
0.00913141869852 4.48222537786
0.0091407641965 4.4834546379


==> img/data/P1P1_iter5_error.dat <==
1 4.91452969751
2 1.88818902503
3 1.65695114971
4 1.65374716404
5 1.65479347437
6 1.65696151397
7 1.65911130302
8 1.66154496851
9 1.66394108291
10 1.66629449317
11 1.66859111399
12 1.67085102984
13 1.67302992286
14 1.67513959506
15 1.67720042794
16 1.6791778466
17 1.68108597159
18 1.68290665354
19 1.68464383461
20 1.68630101112
21 1.68788243302
22 1.68945392557
23 1.69089309379
24 1.69226721302
25 1.6935807308
26 1.6948067827
27 1.69596809409
28 1.69709772386
29 1.69815745917
30 1.69916286231
31 1.70014160869
32 1.70105826746
33 1.70193181919
34 1.70276757257
35 1.7035713161
36 1.70434868814
37 1.70507233482
38 1.70578859425
39 1.70647186851
40 1.70712281609
41 1.70774273589
42 1.70833343019
43 1.70889668132
44 1.70943414051
45 1.70994731206
46 1.71043757514
47 1.71090620738
48 1.71135440145
49 1.71178327399
50 1.71219386956
51 1.71258703029
52 1.71296388294
53 1.71332522095
54 1.71367179504
55 1.71400433274
56 1.71432352241
57 1.71463001269
58 1.71492441436
59 1.71520730088
60 1.71547920725
61 1.7157406275
62 1.71599201256
63 1.71623377018
64 1.71642805122
65 1.71664833965
66 1.71686403623
67 1.71707147692
68 1.71727092592
69 1.71746246407
70 1.71764636
71 1.71782290714
72 1.7179924121
73 1.71815518089
74 1.71831151623
75 1.71846171973
76 1.71860609706
77 1.71874496368
78 1.71887864764
79 1.71900748622
80 1.71913181547
81 1.7192519549
82 1.71936819321
83 1.71948078045
84 1.71958992885
85 1.71969581592
86 1.71979857717
87 1.71989841618
88 1.71999545943
89 1.72008984352
90 1.72018171018
91 1.72027120321
92 1.72035846824
93 1.72042009387
94 1.72049680865
95 1.72057397771
96 1.72064956164
97 1.72072365538
98 1.72079636347
99 1.72086790887
100 1.72093850881
101 1.72100834335


==> img/data/P1P1_iter5_relerror.dat <==
1 58.9706224725
2 3.84093187293
3 0.741233009285
4 0.16689795757
5 0.0572746727454
6 0.0307415176241
7 0.02514091103
8 0.0205544215654
9 0.0181439524464
10 0.0161297533319
11 0.0146605962977
12 0.0131702378487
13 0.012115683041
14 0.0110832410421
15 0.0100977464153
16 0.00936285418114
17 0.00858203040718
18 0.00804433044202
19 0.00756421488077
20 0.00712347099161
21 0.0067174765562
22 0.00637344807424
23 0.00600720301548
24 0.00568490623724
25 0.00537725224491
26 0.00509823445238
27 0.00483363346188
28 0.00460060050796
29 0.00433911703157
30 0.00412450400492
31 0.00392857596852
32 0.00373353671006
33 0.00355676727082
34 0.00339136041917
35 0.0032238975441
36 0.00306826208204
37 0.00293936256244
38 0.0028101547658
39 0.0026876200273
40 0.00257171237544
41 0.00246223041421
42 0.0023588216878
43 0.00226111940497
44 0.00216876879482
45 0.0020814461327
46 0.00199885696736
47 0.00192073150598
48 0.00184682032385
49 0.00177689134052
50 0.00171072789594
51 0.0016482350465
52 0.00158904024242
53 0.00153298892563
54 0.00147997124966
55 0.00142983962788
56 0.00138245311058
57 0.00133767924471
58 0.00129539395593
59 0.00125548045923
60 0.00121782780229
61 0.00118232924391
62 0.00114888077022
63 0.0011173802765
64 0.00114069722022
65 0.00106232123968
66 0.00103334334352
67 0.00100784909643
68 0.000984272959812
69 0.000962365657857
70 0.000941954963865
71 0.000922924333455
72 0.000905179640942
73 0.000888643201707
74 0.000873248517616
75 0.000858937195778
76 0.00084565674996
77 0.000833359064569
78 0.000821999510212
79 0.000811536711135
80 0.000801932450898
81 0.000793150726889
82 0.000785155535736
83 0.000777908439232
84 0.000771367579287
85 0.000765486784995
86 0.000760232103852
87 0.000755544170726
88 0.000751389071981
89 0.00074773025542
90 0.000744533587296
91 0.000741767866707
92 0.000739404866393
93 0.000766414865585
94 0.000744512550319
95 0.000742822793516
96 0.000742401838335
97 0.00074248665075
98 0.000742979149706
99 0.000743838835703
100 0.000745021055033
101 0.000746463560433


==> img/data/P1P1_iter5_vserror.dat <==
58.9706224725 4.91452969751
3.84093187293 1.88818902503
0.741233009285 1.65695114971
0.16689795757 1.65374716404
0.0572746727454 1.65479347437
0.0307415176241 1.65696151397
0.02514091103 1.65911130302
0.0205544215654 1.66154496851
0.0181439524464 1.66394108291
0.0161297533319 1.66629449317
0.0146605962977 1.66859111399
0.0131702378487 1.67085102984
0.012115683041 1.67302992286
0.0110832410421 1.67513959506
0.0100977464153 1.67720042794
0.00936285418114 1.6791778466
0.00858203040718 1.68108597159
0.00804433044202 1.68290665354
0.00756421488077 1.68464383461
0.00712347099161 1.68630101112
0.0067174765562 1.68788243302
0.00637344807424 1.68945392557
0.00600720301548 1.69089309379
0.00568490623724 1.69226721302
0.00537725224491 1.6935807308
0.00509823445238 1.6948067827
0.00483363346188 1.69596809409
0.00460060050796 1.69709772386
0.00433911703157 1.69815745917
0.00412450400492 1.69916286231
0.00392857596852 1.70014160869
0.00373353671006 1.70105826746
0.00355676727082 1.70193181919
0.00339136041917 1.70276757257
0.0032238975441 1.7035713161
0.00306826208204 1.70434868814
0.00293936256244 1.70507233482
0.0028101547658 1.70578859425
0.0026876200273 1.70647186851
0.00257171237544 1.70712281609
0.00246223041421 1.70774273589
0.0023588216878 1.70833343019
0.00226111940497 1.70889668132
0.00216876879482 1.70943414051
0.0020814461327 1.70994731206
0.00199885696736 1.71043757514
0.00192073150598 1.71090620738
0.00184682032385 1.71135440145
0.00177689134052 1.71178327399
0.00171072789594 1.71219386956
0.0016482350465 1.71258703029
0.00158904024242 1.71296388294
0.00153298892563 1.71332522095
0.00147997124966 1.71367179504
0.00142983962788 1.71400433274
0.00138245311058 1.71432352241
0.00133767924471 1.71463001269
0.00129539395593 1.71492441436
0.00125548045923 1.71520730088
0.00121782780229 1.71547920725
0.00118232924391 1.7157406275
0.00114888077022 1.71599201256
0.0011173802765 1.71623377018
0.00114069722022 1.71642805122
0.00106232123968 1.71664833965
0.00103334334352 1.71686403623
0.00100784909643 1.71707147692
0.000984272959812 1.71727092592
0.000962365657857 1.71746246407
0.000941954963865 1.71764636
0.000922924333455 1.71782290714
0.000905179640942 1.7179924121
0.000888643201707 1.71815518089
0.000873248517616 1.71831151623
0.000858937195778 1.71846171973
0.00084565674996 1.71860609706
0.000833359064569 1.71874496368
0.000821999510212 1.71887864764
0.000811536711135 1.71900748622
0.000801932450898 1.71913181547
0.000793150726889 1.7192519549
0.000785155535736 1.71936819321
0.000777908439232 1.71948078045
0.000771367579287 1.71958992885
0.000765486784995 1.71969581592
0.000760232103852 1.71979857717
0.000755544170726 1.71989841618
0.000751389071981 1.71999545943
0.00074773025542 1.72008984352
0.000744533587296 1.72018171018
0.000741767866707 1.72027120321
0.000739404866393 1.72035846824
0.000766414865585 1.72042009387
0.000744512550319 1.72049680865
0.000742822793516 1.72057397771
0.000742401838335 1.72064956164
0.00074248665075 1.72072365538
0.000742979149706 1.72079636347
0.000743838835703 1.72086790887
0.000745021055033 1.72093850881
0.000746463560433 1.72100834335


==> img/data/P1P1_param2_error.dat <==
0.01 8.80410116866e+13
0.0251188643151 7172137876.92
0.063095734448 14.1981812702
0.158489319246 12.995364856
0.398107170553 12.9975574793
1.0 13.0299022559
2.51188643151 13.0747091866
6.3095734448 13.1178361501
15.8489319246 17.6687768827
39.8107170553 17.5204744817
100.0 20.0588228781


==> img/data/P1P1_param2_it.dat <==
0.01 201
0.0251188643151 201
0.063095734448 201
0.158489319246 112
0.398107170553 56
1.0 28
2.51188643151 14
6.3095734448 7
15.8489319246 201
39.8107170553 201
100.0 201


==> img/data/P1P1_param2_tot.dat <==
0.01 16190
0.0251188643151 14499
0.063095734448 14109
0.158489319246 6690
0.398107170553 3140
1.0 1308
2.51188643151 476
6.3095734448 181
15.8489319246 3819
39.8107170553 3618
100.0 3618


==> img/data/P1P1_param3.5_error.dat <==
0.01 46078110.2875
0.0251188643151 6591792.70827
0.063095734448 31496175.3927
0.158489319246 74912984.0421
0.398107170553 4.39625428191
1.0 4.33582641175
2.51188643151 4.36372420194
6.3095734448 4.40572940482
15.8489319246 14.460120893
39.8107170553 18.5132731882
100.0 13.9423772588


==> img/data/P1P1_param3.5_it.dat <==
0.01 201
0.0251188643151 201
0.063095734448 201
0.158489319246 201
0.398107170553 54
1.0 25
2.51188643151 11
6.3095734448 9
15.8489319246 201
39.8107170553 201
100.0 201


==> img/data/P1P1_param3.5_tot.dat <==
0.01 108600
0.0251188643151 69125
0.063095734448 44829
0.158489319246 30878
0.398107170553 6323
1.0 2349
2.51188643151 736
6.3095734448 397
15.8489319246 6834
39.8107170553 5326
100.0 4725


==> img/data/P1P1_param5_error.dat <==


0.063095734448 4601075.03669
0.158489319246 19042673.6671
0.398107170553 1.75185330181
1.0 1.66837979981
2.51188643151 1.66102722532
6.3095734448 1.66603803082
15.8489319246 14.3349167407
39.8107170553 19.3032876902
100.0 19.2066030586


==> img/data/P1P1_param5_it.dat <==


0.063095734448 201
0.158489319246 201
0.398107170553 52
1.0 24
2.51188643151 10
6.3095734448 7
15.8489319246 201
39.8107170553 201
100.0 201


==> img/data/P1P1_param5_tot.dat <==


0.063095734448 148794
0.158489319246 85938
0.398107170553 14885
1.0 4669
2.51188643151 1298
6.3095734448 562
15.8489319246 10854
39.8107170553 7838
100.0 6432

